Tiers for peers: a practical algorithm for discovering hierarchy in weighted networks

Interactions in many real-world phenomena can be explained by a strong hierarchical structure. Typically, this structure or ranking is not known; instead we only have observed outcomes of the interactions, and the goal is to infer the hierarchy from these observations. Discovering a hierarchy in the context of directed networks can be formulated as follows: given a graph, partition vertices into levels such that, ideally, there are only edges from upper levels to lower levels. The ideal case can only happen if the graph is acyclic. Consequently, in practice we have to introduce a penalty function that penalizes edges violating the hierarchy. A practical variant for such penalty is agony, where each violating edge is penalized based on the severity of the violation. Hierarchy minimizing agony can be discovered in $O(m^2)$ time, and much faster in practice. In this paper we introduce several extensions to agony. We extend the definition for weighted graphs and allow a cardinality constraint that limits the number of levels. While, these are conceptually trivial extensions, current algorithms cannot handle them, nor they can be easily extended. We solve the problem by showing the connection to the capacitated circulation problem, and we demonstrate that we can compute the exact solution fast in practice for large datasets. We also introduce a provably fast heuristic algorithm that produces rankings with competitive scores. In addition, we show that we can compute agony in polynomial time for any convex penalty, and, to complete the picture, we show that minimizing hierarchy with any concave penalty is an NP-hard problem.

==> gnutellaorig.dat <==
7156.47
2871.81
1343.15
782.59
491.02
336.12
206.77
150.54
113.49
85.20
69.93
57.96
51.65
47.94
45.80
44.06
45.60
44.23
44.48
44.37
45.44
43.92
44.14


==> gnutellastats.dat <==
22322 50227
8619 32160
3727 25864
2151 23012
1358 21463
940 20495
584 19930
431 19591
326 19357
247 19216
205 19123
169 19061
151 19024
140 18995
134 18986
128 18979
134 18974
129 18971
130 18968
129 18967
133 18966
128 18965
128 18964


==> gnutellatime.dat <==
2 1.34
3 1.48
4 1.68
5 1.92
6 2.34
7 2.71
8 3.28
9 4.64
10 6.14
11 7.22
12 9.32
13 10.74
14 13.59
15 14.86
16 16.15
17 17.76
18 17.88
19 17.92
20 17.92
21 18.67
22 17.95
23 18.15
24 17.96


==> wikiorig.dat <==
2783.99
1070.31
453.92
289.33
263.75
226.05
230.51
205.40
208.28
205.20
223.21


==> wikistats.dat <==
15193 35989
5544 23689
2497 20128
1598 18664
1302 18102
1183 17873
1126 17741
1070 17699
1084 17682
1096 17678
1088 17676


==> wikitime.dat <==
2 0.71
3 0.91
4 1.16
5 1.50
6 1.88
7 3.40
8 3.87
9 3.62
10 4.52
11 4.55
12 5.14

